RetinaMask: Learning to predict masks improves state-of-the-art single-shot detection for free

Recently two-stage detectors have surged ahead of single-shot detectors in the accuracy-vs-speed trade-off. Nevertheless single-shot detectors are immensely popular in embedded vision applications. This paper brings single-shot detectors up to the same level as current two-stage techniques. We do this by improving training for the state-of-the-art single-shot detector, RetinaNet, in three ways: integrating instance mask prediction for the first time, making the loss function adaptive and more stable, and including additional hard examples in training. We call the resulting augmented network RetinaMask. The detection component of RetinaMask has the same computational cost as the original RetinaNet, but is more accurate. COCO test-dev results are up to 41.4 mAP for RetinaMask-101 vs 39.1mAP for RetinaNet-101, while the runtime is the same during evaluation. Adding Group Normalization increases the performance of RetinaMask-101 to 41.7 mAP. Code is at:https://github.com/chengyangfu/retinamask

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> tables/mAP_all.csv <==
name,x,y
person,1,2.3
bicycle,2,1.4
car,3,1.6
motorcycle,4,1.5
airplane,5,3.4
bus,6,2.6
train,7,4.1
truck,8,1.4
boat,9,2.2
traffic light,10,0.9
fire hydrant,11,1
stop sign,12,1.6
parking meter,13,4.4
bench,14,1.3
bird,15,1.7
cat,16,3.4
dog,17,-0.9
horse,18,1.8
sheep,19,0.5
cow,20,4
elephant,21,4
bear,22,0.9
zebra,23,3.2
giraffe,24,0.9
backpack,25,0.9
umbrella,26,1.6
handbag,27,0.2
tie,28,3.7
suitcase,29,0.5
frisbee,30,2
skis,31,3.7
snowboard,32,6
sports ball,33,8.2
kite,34,5.5
baseball bat,35,0.7
baseball glove,36,0.3
skateboard,37,3.2
surfboard,38,1.9
tennis racket,39,3
bottle,40,2.1
wine glass,41,2
cup,42,0.5
fork,43,1.6
knife,44,0.3
spoon,45,0.9
bowl,46,0.7
banana,47,0.2
apple,48,-1.1
sandwich,49,4.8
orange,50,-2.6
broccoli,51,-0.4
carrot,52,2.5
hot dog,53,2.2
pizza,54,1.9
donut,55,-0.2
cake,56,-0.1
chair,57,1.3
couch,58,2.4
potted plant,59,-1.3
bed,60,0.2
dining table,61,2.4
toilet,62,0.8
tv,63,0.7
laptop,64,3.6
mouse,65,2.3
remote,66,1.8
keyboard,67,2.8
cell phone,68,0.8
microwave,69,3.9
oven,70,-4
toaster,71,-7.9
sink,72,-0.9
refrigerator,73,5
book,74,-0.2
clock,75,0.9
vase,76,0.8
scissors,77,5.3
teddy bear,78,1.1
hair drier,79,6.2
toothbrush,80,3.9


==> tables/oth_all.csv <==
name,x,y
person,1,2.2
bicycle,2,1.3
car,3,3.5
motorcycle,4,0.5
airplane,5,0.3
bus,6,-1
train,7,1.5
truck,8,1.4
boat,9,2.6
traffic light,10,5.4
fire hydrant,11,0.4
stop sign,12,-1.8
parking meter,13,2
bench,14,2.1
bird,15,2.7
cat,16,0.1
dog,17,-0.1
horse,18,3.3
sheep,19,-0.1
cow,20,4
elephant,21,0.5
bear,22,0.8
zebra,23,2
giraffe,24,0.4
backpack,25,3
umbrella,26,0.4
handbag,27,0.5
tie,28,6.6
suitcase,29,1.3
frisbee,30,-0.6
skis,31,11.1
snowboard,32,7.3
sports ball,33,17.9
kite,34,13
baseball bat,35,1.5
baseball glove,36,0.6
skateboard,37,-1.8
surfboard,38,3.5
tennis racket,39,0.3
bottle,40,0.6
wine glass,41,0.8
cup,42,-1.4
fork,43,2.7
knife,44,4.6
spoon,45,1.1
bowl,46,-0.9
banana,47,-0.6
apple,48,-2.3
sandwich,49,2.8
orange,50,-4
broccoli,51,-0.7
carrot,52,1.7
hot dog,53,-3.8
pizza,54,-0.6
donut,55,-3.5
cake,56,-2.9
chair,57,-0.1
couch,58,2.8
potted plant,59,-0.5
bed,60,2.2
dining table,61,1.5
toilet,62,0.3
tv,63,-1
laptop,64,0.4
mouse,65,1.5
remote,66,0.9
keyboard,67,0.7
cell phone,68,1
microwave,69,1.2
oven,70,-2.8
toaster,71,-8.8
sink,72,5.5
refrigerator,73,4
book,74,-0.4
clock,75,1.3
vase,76,0.5
scissors,77,8.2
teddy bear,78,-0.8
hair drier,79,17.9
toothbrush,80,11.3


==> tables/smoothl1_running.csv <==
i,m0,m1,m2,m3,v0,v1,v2,v3
2500,0.422,0.42,0.448,0.349,0.628,0.631,0.678,0.584
3500,0.351,0.358,0.292,0.335,0.613,0.603,0.614,0.595
4500,0.326,0.329,0.312,0.345,0.557,0.559,0.563,0.598
5500,0.416,0.458,0.389,0.396,0.622,0.589,0.646,0.627
6500,0.427,0.757,0.424,0.406,0.583,0.546,0.607,0.53
7500,0.475,0.478,0.373,0.445,0.616,0.593,0.612,0.567
8500,0.316,0.545,0.366,0.364,0.536,0.531,0.551,0.518
9500,0.323,0.264,0.334,0.306,0.514,0.478,0.537,0.493
10500,0.303,0.289,0.3,0.331,0.49,0.481,0.49,0.475
11500,0.37,1.07,0.496,0.511,0.559,0.574,0.576,0.545
12500,0.277,0.295,0.318,0.236,0.459,0.478,0.487,0.455
13500,0.348,0.388,0.344,0.376,0.529,0.529,0.55,0.528
14500,0.276,0.255,0.258,0.233,0.5,0.461,0.498,0.452
15500,0.313,0.302,0.293,0.29,0.5,0.483,0.5,0.453
16500,0.332,0.381,0.262,0.299,0.482,0.496,0.491,0.456
17500,0.336,0.272,0.28,0.272,0.5,0.473,0.506,0.464
18500,0.448,0.359,0.395,0.468,0.483,0.449,0.504,0.449
19500,0.406,0.282,0.414,0.282,0.537,0.471,0.547,0.47
20500,0.315,0.311,0.326,0.255,0.517,0.485,0.515,0.459
21500,0.274,0.361,0.266,0.317,0.449,0.46,0.465,0.452
22500,0.292,0.302,0.305,0.259,0.463,0.464,0.517,0.456
23500,0.369,0.498,0.641,0.48,0.458,0.431,0.578,0.468
24500,0.263,0.258,0.277,0.247,0.449,0.423,0.456,0.432
25500,0.375,0.35,0.351,0.363,0.524,0.483,0.543,0.504
26500,0.278,0.67,0.265,0.339,0.453,0.446,0.47,0.422
27500,0.424,0.313,0.33,0.332,0.573,0.492,0.564,0.473
28500,0.267,0.276,0.271,0.259,0.44,0.454,0.464,0.463
29500,0.268,0.281,0.341,0.267,0.452,0.456,0.511,0.442
30500,0.287,0.365,0.467,0.561,0.434,0.446,0.515,0.497
31500,0.267,0.271,0.336,0.298,0.444,0.416,0.458,0.437
32500,0.3,0.252,0.306,0.279,0.506,0.464,0.491,0.464
33500,0.33,0.333,0.323,0.292,0.482,0.485,0.487,0.463
34500,0.302,0.285,0.286,0.27,0.456,0.472,0.464,0.478
35500,0.352,0.364,0.33,0.37,0.503,0.53,0.502,0.547
36500,0.357,0.315,0.36,0.253,0.521,0.469,0.552,0.453
37500,0.273,0.2,0.251,0.184,0.412,0.373,0.419,0.363
38500,0.83,0.334,0.507,0.475,0.541,0.436,0.5,0.473
39500,0.292,0.282,0.252,0.254,0.46,0.406,0.436,0.413
40500,0.222,0.189,0.241,0.198,0.373,0.352,0.401,0.386
41500,0.309,0.337,0.332,0.321,0.471,0.464,0.486,0.473
42500,0.232,0.208,0.185,0.216,0.375,0.379,0.358,0.391
43500,0.36,0.308,0.377,0.252,0.486,0.442,0.489,0.401
44500,0.256,0.3,0.218,0.293,0.407,0.438,0.416,0.443
45500,0.244,0.193,0.205,0.181,0.388,0.368,0.391,0.363
46500,1.23,0.271,0.711,0.605,0.533,0.394,0.511,0.452
47500,0.199,0.21,0.263,0.22,0.373,0.365,0.412,0.364
48500,0.297,0.435,0.273,0.282,0.442,0.445,0.45,0.441
49500,0.305,0.576,0.264,0.323,0.487,0.444,0.48,0.425
50500,0.315,0.263,0.224,0.261,0.44,0.426,0.411,0.463
51500,0.29,0.695,0.333,0.339,0.45,0.453,0.459,0.392
52500,0.229,0.228,0.213,0.197,0.378,0.37,0.381,0.365
53500,0.277,0.228,0.288,0.27,0.44,0.395,0.463,0.413
54500,0.217,0.3,0.239,0.287,0.358,0.347,0.359,0.362
55500,0.303,0.285,0.254,0.308,0.431,0.437,0.45,0.456
56500,0.341,0.267,0.361,0.278,0.406,0.401,0.455,0.376
57500,0.233,0.592,0.23,0.251,0.415,0.409,0.428,0.391
58500,0.44,0.344,0.368,0.261,0.495,0.43,0.509,0.438
59500,0.233,0.222,0.227,0.227,0.375,0.358,0.387,0.37
60500,0.288,0.29,0.233,0.29,0.39,0.44,0.379,0.443
61500,0.217,0.233,0.203,0.207,0.382,0.386,0.375,0.379
62500,0.278,0.251,0.263,0.267,0.429,0.401,0.441,0.41
63500,0.429,0.342,0.331,0.344,0.491,0.487,0.491,0.461
64500,0.302,0.372,0.269,0.318,0.445,0.489,0.426,0.494
65500,0.264,0.276,0.231,0.291,0.387,0.36,0.383,0.37
66500,0.721,0.294,0.437,0.39,0.443,0.374,0.46,0.412
67500,0.365,0.238,0.291,0.227,0.446,0.399,0.438,0.393
68500,0.264,0.248,0.209,0.205,0.395,0.397,0.387,0.399
69500,0.246,0.236,0.262,0.257,0.386,0.393,0.391,0.405
70500,0.247,0.266,0.192,0.221,0.367,0.418,0.368,0.396
71500,0.268,0.193,0.231,0.168,0.442,0.358,0.406,0.349
72500,0.307,0.241,0.264,0.201,0.463,0.431,0.431,0.407
73500,0.223,0.276,0.274,0.23,0.415,0.394,0.441,0.401
74500,0.227,0.229,0.209,0.219,0.407,0.388,0.405,0.399
75500,0.228,0.458,0.279,0.266,0.386,0.422,0.431,0.414
76500,0.329,0.195,0.168,0.148,0.404,0.348,0.356,0.326
77500,0.223,0.261,0.187,0.189,0.375,0.38,0.386,0.357
78500,0.308,0.269,0.234,0.266,0.387,0.413,0.429,0.422
79500,0.33,0.344,0.391,0.359,0.441,0.416,0.46,0.434
80500,0.303,0.232,0.304,0.235,0.407,0.372,0.422,0.381
81500,0.216,0.243,0.212,0.224,0.379,0.373,0.38,0.382
82500,0.257,0.253,0.305,0.305,0.396,0.401,0.425,0.424
83500,0.36,0.247,0.261,0.233,0.433,0.398,0.427,0.404
84500,0.226,0.191,0.257,0.219,0.347,0.356,0.371,0.365
85500,0.208,0.246,0.21,0.173,0.39,0.389,0.382,0.384
86500,0.23,0.194,0.211,0.231,0.334,0.345,0.36,0.336
87500,0.236,0.222,0.206,0.169,0.403,0.368,0.376,0.352
88500,0.274,0.212,0.247,0.258,0.416,0.363,0.415,0.387
89500,0.293,0.348,0.298,0.305,0.421,0.424,0.415,0.405
90500,0.251,0.159,0.213,0.165,0.365,0.305,0.374,0.304
91500,0.232,0.208,0.275,0.203,0.365,0.36,0.393,0.359
92500,0.225,0.238,0.204,0.255,0.361,0.375,0.375,0.365
93500,0.4,0.287,0.296,0.309,0.404,0.377,0.401,0.394
94500,0.259,0.142,0.231,0.192,0.357,0.287,0.366,0.346
95500,0.175,0.141,0.133,0.186,0.289,0.272,0.28,0.274
96500,0.214,0.184,0.199,0.17,0.331,0.304,0.327,0.304
97500,0.213,0.201,0.23,0.277,0.367,0.323,0.394,0.341
98500,0.218,0.19,0.164,0.177,0.341,0.348,0.348,0.328
99500,0.29,0.232,0.21,0.189,0.426,0.384,0.398,0.365
100500,0.543,0.205,0.296,0.21,0.436,0.342,0.423,0.323
101500,0.229,0.18,0.211,0.181,0.374,0.314,0.359,0.312
102500,0.27,0.183,0.195,0.169,0.319,0.339,0.292,0.326
103500,0.163,0.156,0.263,0.215,0.324,0.293,0.337,0.294
104500,0.193,0.24,0.161,0.225,0.32,0.339,0.315,0.327
105500,0.245,0.145,0.216,0.176,0.369,0.311,0.364,0.34
106500,0.22,0.185,0.184,0.173,0.32,0.328,0.312,0.309
107500,0.228,0.192,0.159,0.179,0.352,0.313,0.324,0.328
108500,0.2,0.202,0.197,0.141,0.354,0.314,0.355,0.287
109500,0.235,0.36,0.562,0.293,0.359,0.315,0.389,0.367
110500,0.206,0.195,0.165,0.189,0.31,0.342,0.333,0.331
111500,0.19,0.232,0.164,0.226,0.343,0.36,0.328,0.352
112500,0.372,0.326,0.217,0.265,0.354,0.349,0.351,0.353
113500,0.349,0.145,0.237,0.135,0.326,0.265,0.31,0.275
114500,0.224,0.19,0.165,0.177,0.336,0.331,0.339,0.324
115500,0.334,0.256,0.295,0.249,0.357,0.361,0.374,0.365
116500,0.177,0.198,0.146,0.184,0.316,0.277,0.313,0.31
117500,0.222,0.178,0.181,0.184,0.327,0.301,0.32,0.3
118500,0.218,0.136,0.192,0.176,0.325,0.274,0.313,0.278
119500,0.219,0.17,0.223,0.21,0.356,0.31,0.343,0.309
120500,0.156,0.303,0.149,0.143,0.295,0.303,0.32,0.293
121500,0.569,0.24,0.291,0.206,0.351,0.292,0.301,0.3
122087,0.214,0.175,0.152,0.137,0.344,0.3,0.309,0.306
123087,0.199,0.254,0.174,0.168,0.323,0.324,0.308,0.298
124087,0.182,0.172,0.248,0.177,0.3,0.303,0.312,0.326
125087,0.202,0.161,0.192,0.165,0.309,0.286,0.322,0.309
126087,0.097,0.14,0.12,0.13,0.241,0.266,0.243,0.259
127087,0.286,0.22,0.226,0.189,0.411,0.354,0.365,0.342
128087,0.131,0.161,0.15,0.131,0.29,0.297,0.311,0.293
129087,0.249,0.197,0.226,0.186,0.315,0.306,0.317,0.322
130087,0.186,0.196,0.139,0.168,0.29,0.307,0.286,0.281
131087,0.254,0.191,0.252,0.159,0.35,0.323,0.365,0.29
132087,0.281,0.17,0.301,0.296,0.351,0.302,0.332,0.315

